Semantic-Aware Sub-Band Allocation for Terahertz Communications

This paper studies semantic-aware sub-band al- location for terahertz (THz) communication systems, where frequency-selective molecular absorption creates highly non- uniform sub-band qualities. Unlike conventional formulations, semantic fidelity depends nonlinearly on the signal-to-noise ratio (SNR) and is also sentence-specific, leading to a non-separable assignment problem that is generally not solvable using simple ordering-based policies. To address this, we use a sentence-BERT (SBERT)-based surrogate model that predicts semantic fidelity from the sentence embedding and sub-band SNR. We propose an importance-aware scheduler that assigns sentences to sub- bands based on their semantic contribution using an oracle utility function that captures importance-weighted semantic similarity across sentence-sub-band pairs. A neural scheduler is then trained through imitation learning to approximate the oracle policy at more than 200x lower runtime than full DeepSC- based oracle evaluation. Integrated with a deep-learning-enabled semantic communication (DeepSC) system, the proposed method consistently outperforms all benchmark schemes and approaches oracle-level performance under realistic THz channel conditions.

==> per_snr_metrics.csv <==
snr_db,count,mean_true_sbert,mean_pred_sbert,avg_gap_pred_minus_true,mean_abs_error,rmse,mae,bias,corr,r2,mse
-9.938623428344727,750,0.2552918791770935,0.2598262429237366,0.004534363746643066,0.045975808054208755,0.06031493891300196,0.045975815169513226,0.0045343866869807245,0.8355260672701449,0.6953392079156951,0.003637891856079158
-6.6625261306762695,750,0.2774890065193176,0.287361741065979,0.009872734546661377,0.0591900497674942,0.0767206297571377,0.0591900447383523,0.009872739233076572,0.7738173891968865,0.5917357830462224,0.005886055030331802
-6.56009578704834,750,0.2841792702674866,0.28873735666275024,0.004558086395263672,0.06403710693120956,0.08315684637537125,0.06403710967923204,0.004558094090471665,0.735535332021803,0.5395785737299941,0.006915061099097094
-6.024409770965576,750,0.28066736459732056,0.2966703176498413,0.016002953052520752,0.06599500775337219,0.08598963562865938,0.06599500637253125,0.016002954810857773,0.7106107925964728,0.48365122856975795,0.007394217435549607
-5.367832183837891,750,0.3070021867752075,0.3082681894302368,0.0012660026550292969,0.07378146052360535,0.09454509789085076,0.0737814647294581,0.0012659652568399907,0.7123397126263351,0.5070957910929695,0.008938775535190553
-5.148950099945068,750,0.3054489493370056,0.31260940432548523,0.007160454988479614,0.06997349858283997,0.09024442285915582,0.06997349797189235,0.007160459503531456,0.7436358395255136,0.5485268083419994,0.008144055857182125
-5.024440765380859,750,0.3000756800174713,0.3151867985725403,0.01511111855506897,0.07382988929748535,0.09671503238887999,0.07382989341517289,0.015111103360851606,0.6814374509495437,0.4487366205220421,0.009353797489982106
-4.938622951507568,750,0.3102377951145172,0.31700968742370605,0.006771892309188843,0.07423818856477737,0.09690934748101054,0.0742381867263466,0.006771892656261722,0.7099152503357569,0.5012508309009612,0.009391421629195245
-4.879868984222412,750,0.3114471137523651,0.31828275322914124,0.006835639476776123,0.0762118548154831,0.09879142194834029,0.07621185135344664,0.0068356503794590635,0.7074213936573062,0.4974603746106133,0.009759745050575011
-4.766905784606934,750,0.30889201164245605,0.32080018520355225,0.011908173561096191,0.07616271078586578,0.09605818541211585,0.07616271035342166,0.011908157750653724,0.7062760634560732,0.49099043989263735,0.009227174984668426
-4.764908790588379,750,0.3122621774673462,0.32084542512893677,0.008583247661590576,0.07897359877824783,0.10085861719640939,0.07897360339884957,0.008583269150306782,0.66887192799675,0.44181314002341,0.010172460662771847
-4.664846897125244,750,0.3123873174190521,0.3231533467769623,0.010766029357910156,0.07772720605134964,0.09829270341215528,0.0777271999642253,0.010766035767892996,0.6870461963527581,0.4649029430002757,0.009661455544069922
-4.571770191192627,750,0.31884366273880005,0.32536402344703674,0.006520360708236694,0.07655985653400421,0.09670049988445475,0.0765598597675562,0.0065203336626291275,0.7200546494141515,0.5155174461273724,0.009350986677903435
-4.491191864013672,750,0.3196656405925751,0.3273339569568634,0.00766831636428833,0.07822373509407043,0.09848461173433255,0.07822373798427483,0.007668312459563216,0.7135972826400876,0.5056109177173056,0.009699218748462232
-4.468547821044922,750,0.3149944245815277,0.3278975188732147,0.012903094291687012,0.0786820724606514,0.10129322298012973,0.07868207148214182,0.012903116042415301,0.6713980249354401,0.4399204849809045,0.010260317021702282
-4.441289901733398,750,0.3291983902454376,0.32858166098594666,-0.0006167292594909668,0.08042100816965103,0.10680112319696353,0.08042101489007474,-0.0006167520831028621,0.6502527591515113,0.4213511343102859,0.01140647991613298
-1.66252601146698,750,0.46160390973091125,0.46234843134880066,0.0007445216178894043,0.1046823188662529,0.13458108442282557,0.10468232041597367,0.0007445146838823954,0.7034229251349857,0.4947878744470431,0.018112068284423705
-1.560096025466919,750,0.4705718457698822,0.47033068537712097,-0.00024116039276123047,0.10775426030158997,0.1389150248943435,0.10775426359971364,-0.0002411669095357259,0.713857714599978,0.5087322673353358,0.01929738414139607
-1.0244100093841553,750,0.49468469619750977,0.5153788328170776,0.02069413661956787,0.11392247676849365,0.14097401861672446,0.11392247312888502,0.020694147444019716,0.7384912303812591,0.5348812383856104,0.01987367392494857
-0.3678320050239563,750,0.5633095502853394,0.5758379101753235,0.01252835988998413,0.11552400887012482,0.146384050601615,0.11552401627600194,0.012528373971581458,0.7370769061455328,0.5396180834280551,0.021428290270536176
-0.14895099401474,750,0.587865948677063,0.5963279008865356,0.008461952209472656,0.11817365884780884,0.15143454149152794,0.11817365816235542,0.008461871176958085,0.7419152741447472,0.549022151869162,0.022932420356749295
-0.024441000074148178,750,0.6000708341598511,0.6079099774360657,0.0078391432762146,0.1156281977891922,0.14617719284174194,0.11562819290409486,0.00783918726692597,0.7424490409580096,0.5488923444904922,0.02136777170709181
0.06137700006365776,750,0.6042282581329346,0.6158224940299988,0.011594235897064209,0.1129840835928917,0.14461251978472855,0.11298407833774884,0.011594207614660262,0.7693370754173461,0.5889647211548529,0.02091278087848851
0.1201310008764267,750,0.6068183779716492,0.6212068796157837,0.014388501644134521,0.11556515842676163,0.14686351429709568,0.11556515057881674,0.014388590534528097,0.762074029901949,0.5766519179616707,0.021568891831693228
0.23309500515460968,750,0.6304718255996704,0.6315139532089233,0.0010421276092529297,0.1099013090133667,0.1402664152716326,0.10990129847327867,0.001042071968317032,0.7536678862815189,0.5650438185209181,0.019674667253154088
0.23509100079536438,750,0.6188634634017944,0.6316952109336853,0.01283174753189087,0.115018330514431,0.144801852218477,0.11501832730571429,0.012831739574670792,0.7730816390603327,0.5941791377355224,0.02096757640590165
0.3351530134677887,750,0.6272797584533691,0.6407530903816223,0.013473331928253174,0.11014428734779358,0.1399650339603208,0.1101442888478438,0.013473305771748226,0.774746098035067,0.596399407205644,0.01959021073151376
0.4282299876213074,750,0.6373459696769714,0.6491096019744873,0.01176363229751587,0.11786866933107376,0.15126041539237356,0.11786866497000059,0.011763667891422908,0.748675035884491,0.5576318593489147,0.022879713264673397
0.5088070034980774,750,0.6476799249649048,0.6562849879264832,0.00860506296157837,0.10898389667272568,0.139062885662861,0.10898389679690203,0.008605066364010176,0.7802325003647551,0.6072414650025821,0.019338486168881952
0.5314520001411438,750,0.6400705575942993,0.658291757106781,0.01822119951248169,0.1070738434791565,0.13729090584836906,0.10707384376476209,0.018221200314660867,0.791526438172447,0.6197318548987818,0.018848792828665736
0.5587109923362732,750,0.6537224650382996,0.6607024669647217,0.006980001926422119,0.11264339089393616,0.14107147662799505,0.11264338769515356,0.00697996328274409,0.780627689461256,0.6083672473618402,0.01990116151800295
3.3374741077423096,750,0.8383858799934387,0.8479999899864197,0.009614109992980957,0.06253881752490997,0.09718753869884575,0.06253881447017193,0.00961422181626161,0.8592825932603575,0.7324696278481597,0.00944541767833964
3.439903974533081,750,0.8449869751930237,0.8518736958503723,0.006886720657348633,0.055855780839920044,0.08753257744162767,0.05585577889283498,0.006886786500612895,0.878064348147169,0.7667208862745201,0.007661952113574544
3.9755899906158447,750,0.8639505505561829,0.8692337870597839,0.005283236503601074,0.0483260303735733,0.07649750328495095,0.048326027075449626,0.005283292214075724,0.8865934790473097,0.784746210915552,0.0058518680088310805
4.632167816162109,750,0.8794264197349548,0.8849710822105408,0.0055446624755859375,0.0485323891043663,0.08526654614254728,0.04853239321832856,0.005544706902156273,0.85437065640053,0.7285376333353375,0.0072703838910791446
4.851049900054932,750,0.8879494071006775,0.8889754414558411,0.0010260343551635742,0.041956186294555664,0.0739219299324598,0.041956186984976135,0.0010259423007567723,0.8759503502224981,0.7671803241969382,0.005464451724939496
4.975559234619141,750,0.8873818516731262,0.891019880771637,0.003638029098510742,0.040788695216178894,0.06721119310946932,0.04078869537512461,0.00363796071211497,0.8972004136522161,0.8042568184328429,0.0045173444791983776
5.061377048492432,750,0.8924415707588196,0.8923425078392029,-9.906291961669922e-05,0.040271542966365814,0.06592528722434972,0.04027154298623403,-9.90683635075887e-05,0.8967241232564069,0.8041081225933492,0.0043461434956130075
5.120131015777588,750,0.8909560441970825,0.8932141661643982,0.002258121967315674,0.03914799913764,0.0648249259831515,0.0391480011343956,0.0022580787539482118,0.900054392710393,0.8098637745213805,0.00420227102872107
5.233094215393066,750,0.8933036923408508,0.8948032259941101,0.0014995336532592773,0.04096304252743721,0.0717292895593888,0.0409630423784256,0.0014993950923283894,0.8828203075535989,0.7791168667653967,0.005145090980694643
5.235091209411621,750,0.8905289769172668,0.8948302268981934,0.004301249980926514,0.04144904017448425,0.075139383449215,0.041449042240778604,0.004301287651062012,0.8784686880825239,0.7700026080437006,0.005645926945128165
5.335153102874756,750,0.8930586576461792,0.8961470723152161,0.0030884146690368652,0.03904633969068527,0.06768899840910463,0.039046338617801664,0.003088351786136627,0.8942711253433994,0.7989590575037224,0.004581800505627768
5.428229808807373,750,0.8951393961906433,0.8973056674003601,0.002166271209716797,0.035995494574308395,0.06217068472022545,0.03599549388885498,0.0021663298606872557,0.903745812840707,0.8165213539752817,0.003865194038581675
5.508808135986328,750,0.8966169953346252,0.8982622623443604,0.0016452670097351074,0.03649866208434105,0.06615781691731201,0.03649866199493408,0.0016452906926472982,0.8947638294627825,0.8004074957034861,0.004376856739264576
5.531452178955078,750,0.8980916142463684,0.8985249996185303,0.00043338537216186523,0.035238683223724365,0.06213318222271291,0.03523868368069331,0.0004333075483640035,0.9050835016183121,0.8191114130325451,0.0038605323331208476
5.558710098266602,750,0.8966302275657654,0.898836076259613,0.0022058486938476562,0.03792969137430191,0.06568216988899134,0.03792969419558843,0.0022058905164400737,0.8950503915662321,0.8008645010215016,0.00431414744132632
8.33747386932373,750,0.9171769022941589,0.9151575565338135,-0.002019345760345459,0.023958716541528702,0.04863275522896537,0.02395871655146281,-0.002019339640935262,0.9365184323414196,0.8759138545289972,0.0023651448811604584
8.43990421295166,750,0.9197088479995728,0.9154092073440552,-0.004299640655517578,0.026183046400547028,0.05193305154351303,0.02618304761250814,-0.004299705108006795,0.9239691629040667,0.8527093635204737,0.0026970418426211806
8.975589752197266,750,0.9163199067115784,0.9164817929267883,0.00016188621520996094,0.023934073746204376,0.05436993983703871,0.023934074635306994,0.00016182016829649606,0.9221540193995811,0.8494809285665045,0.002956090357883209
9.63216781616211,750,0.9189132452011108,0.9173994064331055,-0.001513838768005371,0.021712040528655052,0.04341044629290627,0.021712041079998017,-0.0015137591163317363,0.9461778152842109,0.8949964213199147,0.0018844668473492995
9.851049423217773,750,0.9192554354667664,0.9176317453384399,-0.001623690128326416,0.021857310086488724,0.04694334561366918,0.02185731058816115,-0.0016236891994873682,0.9408778303887222,0.8840870540086703,0.0022036776974043936
9.97555923461914,750,0.9233832359313965,0.9177433252334595,-0.005639910697937012,0.02197910100221634,0.0426978477983435,0.021979099690914154,-0.005639895021915435,0.9458613625856301,0.8924958235508847,0.0018231062066105066
10.061376571655273,750,0.9197408556938171,0.9178119897842407,-0.001928865909576416,0.021824706345796585,0.04748716185251957,0.021824706291158995,-0.0019289392878611882,0.9360789293272175,0.8760003875495246,0.00225503054080739
10.12013053894043,750,0.9182931184768677,0.9178560376167297,-0.00043708086013793945,0.02204059809446335,0.04840532540546964,0.02204059914747874,-0.0004371703068415324,0.9375799329061866,0.8779869592006054,0.0023430755276094045
10.233095169067383,750,0.9170540571212769,0.9179314970970154,0.0008774399757385254,0.022525237873196602,0.04550774567079866,0.022525236805280048,0.000877433975537618,0.943253744931409,0.8890610583686629,0.002070954916038094
10.235091209411621,750,0.9175369739532471,0.9179326891899109,0.00039571523666381836,0.0236683189868927,0.05345443485599188,0.02366831997533639,0.00039573267598946887,0.9249904554164564,0.8546823117144471,0.002857376605773479
10.335152626037598,750,0.9217260479927063,0.9179916977882385,-0.0037343502044677734,0.02077753283083439,0.0417354083544948,0.020777533690134683,-0.0037344953219095867,0.9494810210663837,0.9007152770758122,0.0017418443105164344
10.428230285644531,750,0.9185637831687927,0.9180400371551514,-0.0005237460136413574,0.021320583298802376,0.04731994750909772,0.0213205823302269,-0.0005237381259600322,0.9385900463879563,0.8804778259724276,0.0022391774322637636
10.508807182312012,750,0.9205501079559326,0.9180777072906494,-0.002472400665283203,0.020907113328576088,0.045296254707050496,0.020907113472620645,-0.0024724247455596925,0.9414465841181285,0.88595428517768,0.002051750690485994
10.531452178955078,750,0.9203584790229797,0.9180875420570374,-0.002270936965942383,0.021661043167114258,0.04408146607456004,0.021661043028036755,-0.002270976444085439,0.9428994591180897,0.8887080425728212,0.0019431756512825874
10.558711051940918,750,0.9163103699684143,0.9180986285209656,0.0017882585525512695,0.022038934752345085,0.05143252809685239,0.022038934742410976,0.0017882147977749507,0.9366299731293252,0.8728011610917373,0.002645304946433511
13.33747386932373,750,0.9179690480232239,0.9176083207130432,-0.00036072731018066406,0.01949337124824524,0.043026906983454134,0.019493371109167736,-0.00036078967650731407,0.9504818059087516,0.9024821373966535,0.0018513147245628144
13.43990421295166,750,0.9194565415382385,0.9175555109977722,-0.0019010305404663086,0.019503485411405563,0.04107528618316958,0.019503484904766083,-0.0019011443257331848,0.9521716829708732,0.9063715863894797,0.0016871791350292816
13.975589752197266,750,0.9206525087356567,0.9172545671463013,-0.0033979415893554688,0.018858306109905243,0.038103289693151146,0.018858307043711345,-0.0033980795542399088,0.9595164877126812,0.9197629497150456,0.0014518606854401982
14.63216781616211,750,0.9204164743423462,0.9168398976325989,-0.0035765767097473145,0.01942361332476139,0.045230642593902276,0.019423613702257474,-0.0035766336172819136,0.9439896073791815,0.8902063768973287,0.0020458110294573266
14.851049423217773,750,0.9206539988517761,0.9166933298110962,-0.003960669040679932,0.018061524257063866,0.035945251398964456,0.018061523656050363,-0.003960632661978404,0.9628450447272588,0.9261537511550425,0.0012920610981347561
14.97555923461914,750,0.9197486042976379,0.9166054129600525,-0.0031431913375854492,0.018541160970926285,0.03830236519032958,0.018541160921255746,-0.0031432031591733297,0.9594379386946117,0.9195410695178426,0.0014670711791733716
15.12013053894043,750,0.9208220839500427,0.9164997339248657,-0.004322350025177002,0.01957152597606182,0.03986394100280603,0.019571527898311614,-0.0043223366538683574,0.9552425276657478,0.9113626024150467,0.0015891337922752003
15.233095169067383,750,0.9198388457298279,0.9164154529571533,-0.0034233927726745605,0.01863800920546055,0.03739389228394,0.018638008972009023,-0.0034233844478925067,0.9614827335627302,0.923260259828474,0.0013983031801429074
15.235091209411621,750,0.9196779131889343,0.9164139032363892,-0.003264009952545166,0.018506880849599838,0.038335414568148964,0.01850688197215398,-0.0032640460133552553,0.9601308523929852,0.9204614894543481,0.001469604010111848
15.335152626037598,750,0.9195882678031921,0.9163366556167603,-0.0032516121864318848,0.01929238811135292,0.03928165436535443,0.01929238917430242,-0.0032516409357388814,0.9574104213618982,0.9156056418194991,0.0015430483696791688
15.428230285644531,750,0.9219763875007629,0.9162635803222656,-0.0057128071784973145,0.01827782765030861,0.03442739102393803,0.018277827362219494,-0.00571276472012202,0.9674043722978114,0.9336251008393016,0.0011852452527151287
15.508807182312012,750,0.9211422801017761,0.9162000417709351,-0.0049422383308410645,0.017712173983454704,0.03316907421233942,0.017712174852689107,-0.004942217787106832,0.9706081105270132,0.9396179417201722,0.0011001874841036798
15.531452178955078,750,0.9189978241920471,0.9161819815635681,-0.002815842628479004,0.018607400357723236,0.03535217263981459,0.018607400914033255,-0.0028158275882403058,0.9676694542290385,0.9337651158899868,0.0012497761103552553
15.558711051940918,750,0.9190201759338379,0.9161601662635803,-0.0028600096702575684,0.018609095364809036,0.04166498899645491,0.01860909533003966,-0.0028601063936948778,0.9570891434963168,0.9122482474418983,0.0017359713080747088

